Demonstration of K-Kbar, B-Bbar, and D-Dbar Transitions with a Pair of Coupled Pendula

A setup of two coupled and damped pendula is used to demonstrate the main features of transitions beween neutral K, D, B mesons and their respective antiparticles, including CP violation in K Kbar transitions. The transitions are described by two-state Schr\"odinger equations. Since the real parts of their solutions obey the same differential equations as the pendula coordinates, the pendulum motions can be used to represent the meson transitions. Video clips of the motions are attached as supplementary material.

==> 00README.XXX.txt <==
aa-pendula-111205.dvi keepcomments



